Cell Nuclei Detection and Classification in Whole Slide Images with Transformers

Accurate and efficient cell nuclei detection and classification in histopathological Whole Slide Images (WSIs) are pivotal for digital pathology applications. Traditional cell segmentation approaches, while commonly used, are computationally expensive and require extensive post-processing, limiting their practicality for high-throughput clinical settings. In this paper, we propose a paradigm shift from segmentation to detection for extracting cell information from WSIs, introducing CellNuc-DETR as a more effective solution. We evaluate the accuracy performance of CellNuc-DETR on the PanNuke dataset and conduct cross-dataset evaluations on CoNSeP and MoNuSeg to assess robustness and generalization capabilities. Our results demonstrate state-of-the-art performance in both cell nuclei detection and classification tasks. Additionally, we assess the efficiency of CellNuc-DETR on large WSIs, showing that it not only outperforms current methods in accuracy but also significantly reduces inference times. Specifically, CellNuc-DETR is twice as fast as the fastest segmentation-based method, HoVer-NeXt, while achieving substantially higher accuracy. Moreover, it surpasses CellViT in accuracy and is approximately ten times more efficient in inference speed on WSIs. These results establish CellNuc-DETR as a superior approach for cell analysis in digital pathology, combining high accuracy with computational efficiency.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



